Detection of 125.5-day Optical Periodic Modulation of the Neutron Star M51 ULX-8

Studying Ultraluminous X-ray sources (ULXs) in the optical wavelengths provides important clues about the accretion mechanisms and the evolutionary processes of X-ray binary systems. In this study, three (C1, C2, and C3) possible optical counterparts were identified for well-known neutron star (NS) candidate M51 ULX-8 through advanced astrometry based on the Chandra and Hubble Space Telescope, HST) observations, as well as the GAIA optical source catalogue. Optical periodic modulation of 125.5 days with an amplitude of 0.14 magnitude was determined for C3 which has evidence to represent the optical nature of ULX-8 using one-year (2016-2017) 34 HST ACS (Advanced Camera for Surveys)/WFC (Wide Field Camera) observations. Moreover, surprisingly, the observed optical fluxes of C3 exhibit a bi-modal distribution. This could mean that there is a possible correlation between the optical and the X-ray flux variabilities of the ULX-8. The possible scenarios which are frequently mentioned in the literature proposed for the nature of optical emission and optical super-orbital period. The most probable scenario is that the optical emission could have originated from the accretion disk of the ULX-8.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
